Cyclical accretion regime change in the slow X-ray pulsar 4U 0114+65 observed with Chandra

4U 0114+65 is a high-mass X-ray binary system formed by the luminous supergiant B1Ia, known as V{*} V662 Cas, and one of the slowest rotating neutron stars (NS) with a spin period of about 2.6 hours. This fact provides a rare opportunity to study interesting details of the accretion within each individual pulse of the compact object. In this paper, we analyze 200 ks of Chandra grating data, divided into 9 uninterrupted observations around the orbit. The changes in the circumstellar absorption column through the orbit suggest an orbital inclination of $\sim$ $40^{\circ}$ with respect to the observer and a companion mass-loss rate of $\sim$ 8.6 10$^{-7}$ solar masses yr$^{-1}$. The peaks of the NS pulse show a large pulse-to-pulse variability. Three of them show an evolution from a brighter regime to a weaker one. We propose that the efficiency of Compton cooling in this source fluctuates throughout an accumulation cycle. After significant depletion of matter within the magnetosphere, since the settling velocity is $\sim \times$ 2 times lower than the free-fall velocity, the source gradually accumulates matter until the density exceeds a critical threshold. This increase in density triggers a transition to a more efficient Compton cooling regime, leading to a higher mass accretion rate and consequently to an increased brightness.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
